Exclusivity principle, Ramsey theory, and $n$-cycle PR boxes

The exclusivity principle (E-principle) states that the sum of probabilities of pairwise exclusive events cannot exceed 1. Unlike other principles proposed to characterize quantum correlations, its intrinsically non-bipartite formulation enables its application in more general contextuality scenarios. Although equivalent to the no-signalling condition for any bipartite Bell scenario, this equivalence breaks down for two independent copies of the same scenario. Such violation of the E-principle due to multiple copies, known as its activation effect, was studied in [Nat Commun 4, 2263 (2013)] for the nonlocal extremal boxes of $(2,m,2)$, $(2,2,d)$, and $(3,2,2)$ Bell scenarios. The authors mapped the problem of exhibiting activation effects to finding certain cliques inside joint exclusivity graphs. In this work, we refine the joint exclusivity structure to be an edge-colored exclusivity multigraph. This allows us to draw a novel connection to Ramsey theory, which guarantees the existence of certain monochromatic subgraphs in sufficiently large edge-colored cliques, providing a powerful tool for ruling out E-principle violations. We then exploit this connection, drawing on Ramsey-theoretic results to study violations of the E-principle by multiple copies of the contextual extremal boxes of $n$-cycle scenarios, called $n$-cycle PR boxes. For the usual ($n=4$) PR box we show that the known E-principle violation of $5/4$ is the maximal achievable using two copies, and that this same upper bound applies to two copies of the KCBS ($n = 5$) PR box. We then prove that $n \geq 6$-cycle PR boxes, unlike the extremal boxes of the aforementioned Bell scenarios, do not exhibit activation effects with two or three copies. Finally, for any number of independent copies $k$, we establish a lower bound on $n$ above which $n$-cycle PR boxes do not exhibit activation effects with $k$ copies.

==> graph_properties.txt <==
It is a well-known theorem that a graph is bipartite if and only if it contains no odd cycles.

A k
-clique is just any collection of k
 vertices in which every possible edge is present. Thus, you are right to say, for example, a 4-clique contains many different 3-cliques and 2-cliques (the latter being just an edge).

For your other question, you may be confusing the words "maximum" and "maximal". To appreciate the difference, consider a graph that is the disjoint union of a 3-clique and two 4-cliques (so the graph has three components).

Both of the 4-cliques are maximum-sized cliques in the graph, since they are the largest cliques you can find anywhere in the graph.

A clique is maximal if it cannot be made any larger in that particular graph. In our example, the three components are each maximal cliques. As you said earlier, the 4-cliques contain many 3-cliques within them. These "subcliques" are not maximal, since they can be made larger (in particular, they can be extended to the 4-clique containing them).

Notice that the 3-clique component is maximal (it cannot be made any larger with vertices in our graph) but not maximum (it is not a largest clique in the graph).

https://en.wikipedia.org/wiki/Bron%E2%80%93Kerbosch_algorithm
